Mixing a Covert and a Non-Covert User

This paper establishes the fundamental limits of a two-user single-receiver system where communication from User 1 (but not from User 2) needs to be undetectable to an external warden. Our fundamental limits show a tradeoff between the highest rates (or square-root rates) that are simultaneously achievable for the two users. Moreover, coded time-sharing for both users is fundamentally required on most channels, which distinguishes this setup from the more classical setups with either only covert users or only non-covert users. Interestingly, the presence of a non-covert user can be beneficial for improving the covert capacity of the other user.

==> Mixing a Covert and a Non-Covert User/figures/isit_2023.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium box] (21) at (-63.75, 18.75) {$\varphi_1^{(n)}$};
		\node [style=medium box] (26) at (-58.5, 17.5) {$W_{YZ \mid X_1 X_2}$};
		\node [style=medium box] (27) at (-63.75, 16) {$\varphi_2^{(n)}$};
		\node [style=medium box] (29) at (-53.5, 16) {$g_0^{(n)}$};
		\node [style=medium box] (30) at (-53.25, 18.75) {$g_1^{(n)}$};
		\node [style=none] (38) at (-56.75, 17.5) {};
		\node [style=none] (39) at (-54, 18.75) {};
		\node [style=none] (41) at (-54.25, 16) {};
		\node [style=none] (47) at (-64.75, 16) {};
		\node [style=none] (48) at (-66, 16) {};
		\node [style=none] (49) at (-64.75, 18.75) {};
		\node [style=none] (50) at (-66, 18.75) {};
		\node [style=none] (51) at (-51.75, 18.75) {};
		\node [style=none] (52) at (-53, 18.75) {};
		\node [style=none] (55) at (-61.25, 18.75) {$X_1^n$};
		\node [style=none] (56) at (-55.75, 18.75) {$Y^n$};
		\node [style=none] (57) at (-55.75, 16) {$Z^n$};
		\node [style=none] (58) at (-61.25, 16) {$X_2^n$};
		\node [style=none] (59) at (-65.5, 19.25) {$W_1$};
		\node [style=none] (60) at (-65.5, 16.5) {$W_2$};
		\node [style=none] (62) at (-67.25, 18.75) {User 1};
		\node [style=none] (66) at (-67.25, 16) {User 2};
		\node [style=none] (67) at (-50.25, 18.75) {$\widehat{W}_1,\widehat{W}_2$};
		\node [style=none] (68) at (-49.25, 16) {$\widehat{\mathcal{H}} \in \{0,1\} , \widehat{W}_2$};
		\node [style=none] (69) at (-62.75, 18.75) {};
		\node [style=none] (70) at (-60.25, 17.5) {};
		\node [style=none] (71) at (-62.75, 16) {};
		\node [style=none] (72) at (-60.25, 17.5) {};
		\node [style=none] (73) at (-51.75, 16) {};
		\node [style=none] (74) at (-53, 16) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (52.center) to (51.center);
		\draw [style=arrow] (50.center) to (49.center);
		\draw [style=arrow] (48.center) to (47.center);
		\draw [style=arrow] (38.center) to (41.center);
		\draw [style=arrow] (38.center) to (39.center);
		\draw [style=arrow] (69.center) to (70.center);
		\draw [style=arrow] (71.center) to (72.center);
		\draw [style=arrow] (74.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Mixing a Covert and a Non-Covert User/figures/isit_2023.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{legitimate}=[fill=white, draw=blue, shape=circle]
\tikzstyle{adversary}=[fill=white, draw=red, shape=circle]
\tikzstyle{medium box}=[fill=white, draw=black, shape=rectangle, minimum height=0.85cm, minimum width=0.85cm]

% Edge styles
\tikzstyle{legitimate}=[-, fill=white, draw=blue]
\tikzstyle{adversary}=[-, draw=red]
\tikzstyle{arrow}=[->]


==> figures/isit_2023.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium box] (21) at (-63.75, 18.75) {$\varphi_1^{(n)}$};
		\node [style=medium box] (26) at (-58.5, 17.5) {$W_{YZ \mid X_1 X_2}$};
		\node [style=medium box] (27) at (-63.75, 16) {$\varphi_2^{(n)}$};
		\node [style=medium box] (29) at (-53.5, 16) {$g_0^{(n)}$};
		\node [style=medium box] (30) at (-53.25, 18.75) {$g_1^{(n)}$};
		\node [style=none] (38) at (-56.75, 17.5) {};
		\node [style=none] (39) at (-54, 18.75) {};
		\node [style=none] (41) at (-54.25, 16) {};
		\node [style=none] (47) at (-64.75, 16) {};
		\node [style=none] (48) at (-66, 16) {};
		\node [style=none] (49) at (-64.75, 18.75) {};
		\node [style=none] (50) at (-66, 18.75) {};
		\node [style=none] (51) at (-51.75, 18.75) {};
		\node [style=none] (52) at (-53, 18.75) {};
		\node [style=none] (55) at (-61.25, 18.75) {$X_1^n$};
		\node [style=none] (56) at (-55.75, 18.75) {$Y^n$};
		\node [style=none] (57) at (-55.75, 16) {$Z^n$};
		\node [style=none] (58) at (-61.25, 16) {$X_2^n$};
		\node [style=none] (59) at (-65.5, 19.25) {$W_1$};
		\node [style=none] (60) at (-65.5, 16.5) {$W_2$};
		\node [style=none] (62) at (-67.25, 18.75) {User 1};
		\node [style=none] (66) at (-67.25, 16) {User 2};
		\node [style=none] (67) at (-50.25, 18.75) {$\widehat{W}_1,\widehat{W}_2$};
		\node [style=none] (68) at (-49.25, 16) {$\widehat{\mathcal{H}} \in \{0,1\} , \widehat{W}_2$};
		\node [style=none] (69) at (-62.75, 18.75) {};
		\node [style=none] (70) at (-60.25, 17.5) {};
		\node [style=none] (71) at (-62.75, 16) {};
		\node [style=none] (72) at (-60.25, 17.5) {};
		\node [style=none] (73) at (-51.75, 16) {};
		\node [style=none] (74) at (-53, 16) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (52.center) to (51.center);
		\draw [style=arrow] (50.center) to (49.center);
		\draw [style=arrow] (48.center) to (47.center);
		\draw [style=arrow] (38.center) to (41.center);
		\draw [style=arrow] (38.center) to (39.center);
		\draw [style=arrow] (69.center) to (70.center);
		\draw [style=arrow] (71.center) to (72.center);
		\draw [style=arrow] (74.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/isit_2023.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{legitimate}=[fill=white, draw=blue, shape=circle]
\tikzstyle{adversary}=[fill=white, draw=red, shape=circle]
\tikzstyle{medium box}=[fill=white, draw=black, shape=rectangle, minimum height=0.85cm, minimum width=0.85cm]

% Edge styles
\tikzstyle{legitimate}=[-, fill=white, draw=blue]
\tikzstyle{adversary}=[-, draw=red]
\tikzstyle{arrow}=[->]

